Gate Camouflaging Using Reconfigurable ISFET-Based Threshold Voltage Defined Logic

Most chip designers outsource the manufacturing of their integrated circuits (ICs) to external foundries due to the exorbitant cost and complexity of the process. This involvement of untrustworthy, external entities opens the door to major security threats, such as reverse engineering (RE). RE can reveal the physical structure and functionality of intellectual property (IP) and ICs, leading to IP theft, counterfeiting, and other misuses. The concept of the threshold voltage-defined (TVD) logic family is a potential mechanism to obfuscate and protect the design and prevent RE. However, it addresses post-fabrication RE issues, and it has been shown that dopant profiling techniques can be used to determine the threshold voltage of the transistor and break the obfuscation. In this work, we propose a novel TVD modulation with ion-sensitive field-effect transistors (ISFETs) to protect the IC from RE and IP piracy. Compared to the conventional TVD logic family, ISFET-TVD allows post-manufacture programming. The ISFET-TVD logic gate can be reconfigured after fabrication, maintaining an exact schematic architecture with an identical layout for all types of logic gates, and thus overcoming the shortcomings of the classic TVD. The threshold voltage of the ISFETs can be adjusted after fabrication by changing the ion concentration of the material in contact with the ion-sensitive gate of the transistor, depending on the Boolean functionality. The ISFET is CMOS compatible, and therefore implemented on 45 nm CMOS technology for demonstration.

==> pH3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pH3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1500.00005767bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36199999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pH3.pdf}}%
    \put(0.00127511,0.00775774){\rotatebox{1.00838574}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}}%
    \put(0.51027497,0.00775332){\rotatebox{1.00838573}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pH3.pdf}}%
    \put(0.53384357,0.05454345){\rotatebox{91.01930991}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Drain-Source Current (IDS) [uA]\end{tabular}}}}}%
  \end{picture}%
\endgroup%

